HeurEvo: Agentic Evolution of Hybrid Solver-Augmented Heuristics for Time-Critical Mathematical Optimization

Recent advances in agentic heuristic design use AI agents and execution feedback to automate algorithm discovery for challenging optimization problems. In many practical settings, high-quality solutions must be obtained under strict runtime constraints, motivating hybrid approaches that combine problem-specific heuristics with powerful mathematical programming solvers. However, existing approaches typically improve heuristic components within predefined procedures or tune solver configurations in isolation. This limits holistic adaptation of where to allocate computation, how to leverage solvers, and how to refine the overall algorithmic structure. To address these limitations, we propose HeurEvo, an automated plan--code--component co-evolution framework that jointly evolves the high-level algorithmic structures, their implementations, and a shared pool of reusable components. A planner determines which algorithmic components to use, how to combine them, and how to allocate runtime across stages, a coder realizes the resulting plan as executable code, while a component evolver updates the shared component pool. Within an island-based evolutionary framework, plans and implementations co-evolve with feedback from an interpreter agent that analyzes execution results and identifies opportunities for improvement. Across diverse combinatorial optimization benchmarks and challenging MIPLIB instances, HeurEvo finds high-quality solutions within tight runtime budgets, often matching or surpassing state-of-the-art optimization solvers given hours or days of computation. On several nonlinear geometry problems such as hexagon packing, it also improves upon the best previously reported results. These results highlight the value of jointly searching over algorithmic structure and implementation for agentic heuristic design.

==> prompts/code_evolution_system.txt <==

You are an expert optimization engineer tasked with iteratively improving a codebase. Your job is to analyze the current program and suggest improvements based on feedback from previous attempts. Focus on making targeted changes that will increase the program's performance metrics.


==> prompts/initial_generation_system.txt <==

You are an expert optimization coding agent. Your task is to translate a provided optimization plan into a complete, executable Python program.


==> prompts/intermediate_output_requirements.txt <==

The program must print one complete solution report after every plan step, not only at the end. The body of every `<stepK>` block and the `<final>` block must independently follow the complete solution report contract above.

After a step that does not improve the incumbent, repeat the complete report for the current best incumbent. If no incumbent exists, print the complete no-feasible-solution report permitted by the contract.

Use this stdout structure:

<step1>
# One complete solution report after the first plan step.
</step1>
Cumulative output time: <elapsed seconds> seconds

<step2>
# One complete solution report after the second plan step.
</step2>
Cumulative output time: <elapsed seconds> seconds

...

<stepN>
# One complete solution report after the N-th plan step.
</stepN>
Cumulative output time: <elapsed seconds> seconds

<final>
# One complete final solution report.
</final>

Rules:
1. Print one `<stepK>...</stepK>` block for each plan step, in plan order.
2. Number step tags consecutively by plan step output: `<step1>`, `<step2>`, ..., `<stepN>`.
3. Print each step report only after that step's required operation has run. Never print a partial solution, debug text, traceback, summary, or "same as above" inside a report block.
4. Print `Cumulative output time: <elapsed seconds> seconds` immediately after each `</stepK>` tag, using wall-clock time since program start. This timer is for reporting only and must not affect control flow.
5. The `<final>` block is mandatory. Even when it duplicates `<stepN>`, repeat the complete solution report.


==> prompts/plan_based_diff_user_message.txt <==
{problem_context}

# Program Output Requirements

The following contract defines one complete solution report:

<solution_output_requirements>
{solution_output_requirements}
</solution_output_requirements>

{intermediate_output_requirements}

# Current Program Information
- Current performance metrics: {metrics}
- Areas identified for improvement:
    - {improvement_areas}
    - {fitness_description}
- Plan implemented by the current program:
{plan}

## Last Execution Output
{artifacts}

# Program Evolution History
## Previous Attempts

{previous_attempts}

{other_context_programs}

# Current Program
```{language}
{current_program}
```

{search_guidance}

## Available Problem-specific Strategies

{selected_strategies}

# Task

Improve the Current Program so that it scores better on the metric named under "# Current Program Information", by finding a better implementation of the plan it already carries. Every constraint below is binding.

Answer with SEARCH/REPLACE diffs and nothing else:

<<<<<<< SEARCH
# Original code to find and replace (must match exactly)
=======
# New replacement code
>>>>>>> REPLACE

Example of valid diff format:
<<<<<<< SEARCH
for i in range(m):
    for j in range(p):
        for k in range(n):
            C[i, j] += A[i, k] * B[k, j]
=======
# Reorder loops for better memory access pattern
for i in range(m):
    for k in range(n):
        for j in range(p):
            C[i, j] += A[i, k] * B[k, j]
>>>>>>> REPLACE

Rules for the answer itself:
- Send as many blocks as you need. Every SEARCH section must match code in "# Current Program" character-for-character, including whitespace and indentation. Do not paraphrase or reformat it.
- Explain your reasoning for each change.
- Give every function a concise docstring naming the approach it implements.
- Do not write a Changes Description. This workflow derives one by comparing the step comments before and after.

# Constraints

## The plan is fixed; the implementation is not

Each plan step appears in the code as one comment block, with exactly these fields in this order:

# -------------------
# Step <number>:
# Strategy: <Strategy>
# Subgoal: <Subgoal>
# Annotation: <Annotation>
# Step type: <Complete-algorithm step | Budget-controlled step | Hybrid step>
# Estimated running time: <number seconds | remaining time>
# Reason: <basis for the step type and the number>
# -------------------

| Field | May you change it? |
| --- | --- |
| Step, Strategy, Subgoal | **No.** Reproduce them byte-for-byte. Do not rename, rephrase, summarize, shorten or expand them. |
| Annotation | **Yes, and you must** whenever the implementation changes. |
| Step type, Estimated running time, Reason | **Yes**, following "Runtime budget" below. |

You CANNOT add, delete, renumber, reorder or merge steps.

The Annotation states the main operation, the variables, constraints or structures it touches, and why that operation serves the fixed Strategy and Subgoal. It must describe the code you are returning, never the code you replaced.

Before returning, confirm that every step of the Current Program is still present in the same order, that Step, Strategy and Subgoal are untouched, and that every Annotation matches the code you actually wrote.

## What you are free to change

Anything inside a step, as long as it stays inside the same strategy family: a materially different mechanism from that family, compatible tactics combined, better data structures or solver formulations, and tuning such as neighborhood size, candidate ordering, iteration counts, restart intensity, stopping rules and solver settings.

The strategy descriptions above are a design space, not text to copy. Use them to find another way to implement a fixed Strategy for its fixed Subgoal. Never relabel a step's Strategy or change its Subgoal because some other family appears elsewhere in this prompt, and never copy a description verbatim into plan metadata.

To drop a step you judge unnecessary, harmful or too expensive, keep its Step, Strategy, Subgoal and Step type unchanged, and set `Estimated running time: 0 seconds`. This is the one case where the estimate is not the `C`, `B` or `C + B` that its step type would otherwise imply. Its `Reason` still opens with the exact step type, and then says the step was dropped and why.

## Runtime budget

`Estimated running time` is the time a step is expected to occupy in the next run. What that number is depends on the step type, and only one of the three is yours to choose:

1. **Complete-algorithm step.** The work has a finite, scale-derived stopping rule and runs to completion without an elapsed-time cutoff. The number is its natural runtime `C`, which you observe or predict but do not pick.
2. **Budget-controlled step.** The work is bounded by a solver limit, loop deadline, iteration budget, or equivalent local bound. The number is the one shared local budget `B` you enforce in the code for the whole step, including its repeated calls and nested loops. This is the number you allocate.
3. **Hybrid step.** An unconditional complete portion plus bounded work. The number is `C + B`, with one shared `B` covering the bounded portion only.

A last step should be a `Budget-controlled step` and should read `remaining time` in place of a number for "Estimated running time". That is not an estimate you derive: it means the step takes the remaining runtime allowance, the total minus actual elapsed time since a shared program start, clamped at zero. Keep the value, and keep the code that computes it, while that step still ends the program in useful bounded improvement. Replace it with a number only by also replacing that computation with one shared local budget `B` you enforce yourself, and say so in its `Reason`.

### First, measure

"## Last Execution Output" reports each step's `Cumulative Time`: wall-clock seconds since program start, averaged over the evaluation instances. It is cumulative, so it is not the cost of that one step -- a step's own measured runtime is its cumulative time minus the previous step's, taking zero before the first step. Derive every step's measured runtime that way before changing any number. Where a run was cut short and a step never reported a cumulative time, it has no measurement: say so in its `Reason` and estimate it the way a reimplemented step is estimated below.

The numbers currently in the code are predictions made before anything ran, and are often far from what the program actually did. Prefer a measurement to an inherited number wherever a measurement exists.

### Then decide each step

- **A step you leave as it is.** Its measured runtime is its cost, so use that number.
- **A step whose measurement contradicts its type.** A budget-controlled or hybrid step that finished well inside its budget was stopped by its own rule rather than by the bound, which is what a complete portion does. Correct the `Step type` -- to a complete-algorithm step, or to a hybrid one with a smaller bounded portion -- and let the number follow. Do not keep a type whose `B` the code never actually reached. A step that consumed essentially all of its budget was genuinely bounded by it, and that `B` is yours to keep or raise.
- **A step you reimplement** (its Annotation changes). The measurement describes code you are replacing, so derive the number afresh. Name the dominant work first -- how many moves, passes, solver calls or candidate evaluations the new code performs, and how the cost of one of them scales -- then turn that into seconds by calibrating against a step of this same program whose measured runtime you already know. Same machine, same instances, so a measured anchor is far more reliable than an assumed operations-per-second rate.

Every step's `Reason` opens with its exact step type followed by a period, and then says where its number came from: that it is measured, which step it was calibrated against, why the step was dropped, or that the step takes the remaining allowance instead of a number.

### Then allocate

Only `B` is yours to allocate. `C` is whatever the complete work costs, so a plan of complete-algorithm steps has nothing to reallocate.

- `sum(Estimated running time) <= {time_limit} seconds`, counting only the steps that state a number.
- Spend the allowance rather than dividing it evenly. Give more to a budget-controlled step that is still improving the incumbent, less to one that is stagnant or disproportionately expensive, and zero to one you are dropping. Reassign what a shrunk estimate frees to a step that can use it; when no step can, leave the remainder unspent rather than padding a step with useless work merely to consume time.
- Never enforce the total in code. The returned source must contain no global time-limit constant, program-wide deadline, or remaining-time logic, except the computation that gives a `remaining time` step its own budget. A step may bound its own work with a local iteration count, solver limit or timer; that bound may limit only that step's search intensity, and must never skip the step's mandatory core or any later step.
- `gurobipy` is the only permitted optimization backend.

{timeout_warning}


==> prompts/runtime_coder_user_message.txt <==
{problem_context}

# Task

Solve the optimization problem above by generating one complete, standalone Python program that faithfully implements every step of the supplied optimization plan and returns the best feasible solution found.

The supplied plan is the algorithmic specification for solving this problem. Every plan step is mandatory, and each `Annotation` describes an operation that must appear in the executable implementation. Do not replace a required strategy or operation merely because another method is easier to implement or faster to run.

# Solver Policy

Gurobi (`gurobipy`) is the only permitted mathematical optimization backend. If a plan step uses a solver, optimizer, mathematical-programming backend, or optimization subproblem, implement it with `gurobipy`. Do not import or call another optimizer.

Standard Python and non-optimizer libraries may be used for deterministic computation, data handling, numerical operations, and validation. Using Gurobi as the backend does not permit replacing the algorithm, formulation, transformation, neighborhood, repair mechanism, or other operation required by the plan.

{strategy_context}

# Step-by-Step Plan to Implement

{formatted_plan}

# Runtime-Aware Plan-Following Contract

The Planner has already classified and scheduled every step for a per-instance runtime budget of {time_limit} seconds, and that schedule has been validated. It is not yours to revisit: do not classify a step again, choose or revise an estimate, reallocate runtime between steps, or write a new Reason. Your task is to implement what each `Annotation` describes, under the runtime semantics the plan already declares.

The step-by-step plan above is the implementation-facing rendering of a validated strict JSON plan. Every field it shows -- `Strategy`, `Subgoal`, `Annotation`, `Step type`, `Estimated running time`, and `Reason` -- is authoritative as written.

Implement the plan so that its declared runtime semantics hold:

1. For a Complete-algorithm step, execute the finite operation completely to its scale-derived stopping rule, without an elapsed-time cutoff.
2. For a Budget-controlled step, run one shared local budget `B` for the whole step, equal to that step's `Estimated running time`. `B` is a floor as well as a ceiling: the step must not overrun it and must not finish before it has spent `B` on useful work of its own Strategy. Repeated bounded calls and nested loops within the step share that same `B`; they do not receive separate budgets. When one pass converges before `B` is spent, use the remaining budget for further work of the same Strategy -- for example, another restart from a different starting point, a perturbation of the incumbent, a wider neighborhood, or a finer parameter -- and keep the best feasible result found. A step whose `Estimated running time` is `remaining time` takes its `B` from the remaining-allowance rule below instead.
3. For a Hybrid step, execute the complete `C` portion unconditionally and then run one shared local budget `B` for the bounded portion only. The bounded portion follows the same floor-and-ceiling and useful-work requirements as a Budget-controlled step: it must spend all of `B` on work of its own Strategy without overrunning it. `Reason` states how the step's `Estimated running time` splits into `C + B`.

Time counts toward `B` only when the step is performing useful work required by its own `Annotation` and Strategy. Sleeping, busy-waiting, repeatedly printing, repeatedly validating an unchanged incumbent solely to consume time, executing an empty or unconditional-break loop, or repeating work that cannot produce a new candidate, decision, or required artifact does not count as spending `B`.

The plan's last step may state `remaining time` in place of a number. It is the one step whose budget the plan does not fix: record one shared program start with a monotonic clock at the beginning of the timed execution, and set that step's `B` to {time_limit} seconds minus the elapsed time since that start, clamped at zero. Every part of the step, including its own setup, model construction, and result extraction, is charged to that same `B`, and enough of `B` is reserved for the step's required report. A solver time limit set inside this step bounds the solve alone, so derive it from the budget still remaining at the moment of the call -- after model construction -- minus the reserve that extraction and the report will need. Its bounded improvement work is permitted bounded work rather than an unconditional core: when no usable time remains, skip the improvement and still produce the step's required report. This shared start time measures that step's budget only; it is not a deadline over any other step.

A local time check may control only budget-controlled work. It must never skip a complete portion, an entire mandatory step, or any later plan step. The generated source must not contain or enforce the total per-instance budget or any program-wide deadline other than the remaining-time step's own `B` described above, and must not sum, rescale, or otherwise recompute the step estimates.

# Annotation Fidelity Requirements

Before coding, privately split every `Annotation` into its concrete required claims and map each claim to executable statements. Only clauses explicitly marked optional may be omitted.

- Every required artifact must materially affect a later model, candidate choice, solver setting, acceptance decision, repair, validation, or required operation. Computing it and then ignoring it is not implementation.
- Implement the defining mechanics of every named algorithm, formulation, transformation, derivative rule, stopping rule, and conditional rule. Do not substitute a proxy or generic alternative unless the `Annotation` permits it.
- Prepare valid fallback input before each mandatory operation so that a missing incumbent, empty preferred input, or failed bounded call cannot turn the step into a no-op.
- Handle expected failures explicitly. Do not hide mandatory work behind broad exception handling.
- Each step's required operation runs after the preceding step's report and before its own `<stepK>` report. Two `<stepK>` reports with no computation between them mean the later step was never implemented.
- When one step produces guidance for another operation, pass the exact artifact forward and make it affect the consumer's behavior.
- Use only solver-variable and constraint keys that were actually created, with an explicit missing-value policy.

# Program Implementation Requirements

The code must:

1. Read all required CSV files.
2. Implement every plan step in order. A step is implemented only when every non-optional claim in its `Annotation` is realized by executable operations during that step's own execution interval. The operations must run even if they find no improvement. Failure to improve the incumbent is permitted; failure to perform the required search, construction, transformation, repair, validation, or solver operation is not.
3. Maintain the best feasible incumbent found so far and pass it to later steps when applicable.
4. Execute every step unconditionally. Every Budget-controlled step must spend its full `B`, and every Hybrid step must execute its complete `C` portion and then spend its full bounded `B`. A step-local bound governs how long that step's work runs; it does not license the step to finish early. When a pass converges with budget left, spend the remainder on further work of the same Strategy -- another restart, a perturbation of the incumbent, a wider neighborhood -- and keep the best result. A step-local bound may limit improvement intensity but may not skip the step's mandatory core or a later step.
5. Use strategy-faithful fallback construction, repair, and validation when preferred input or a solver result is unavailable.
6. Express every mathematical optimization relationship and subproblem through `gurobipy`.
7. Make every preprocessing or guidance artifact affect the operation specified by its `Annotation`.
8. Follow the complete-solution-report contract exactly after every step and for the final report.

## Code comment requirements

In the generated Python code, clearly mark the plan structure using Python comments only. These comments are metadata for later agents; they must not be printed to stdout.

For every plan step, include exactly one plan comment block, in plan order. Every field in the block is copied from the plan: the step number, `Strategy`, `Subgoal`, `Annotation`, `Step type`, `Estimated running time`, and `Reason`. Reproduce each value exactly as the plan states it. Do not rename, summarize, rephrase, reorder, or omit a field; do not add punctuation that the plan does not already have; and do not write a value of your own for any of them. The executable implementation itself must faithfully realize the copied `Annotation`; do not add a separate `Approach` field.

Every plan step is mandatory. Implement every step with substantive executable logic. Execute every step unconditionally and in plan order. Never skip, omit, disable, defer, or replace a step, including when preferred input is empty, a solver call fails, or a step's budget is small. A step-local bound may control only that step's permitted bounded work; it must not prevent the step's mandatory core or any later step from executing and producing its report.

For every implemented step, include comments in this form before the relevant code, copying every value from the plan:

# -------------------
# Step <number>:
# Strategy: <Strategy>
# Subgoal: <Subgoal>
# Annotation: <Annotation>
# Step type: <Step type>
# Estimated running time: <Estimated running time>
# Reason: <Reason>
# -------------------

Never combine, merge, or jointly execute two plan steps. Each step must have its own execution interval, beginning only after the preceding step's report and ending before its own report. Work performed before that interval cannot be credited to the step.

Immediately before returning, privately audit every copied `Annotation` against the executable code and correct any clause represented only by a comment, unused computation, proxy strategy, conditional no-op path, or optional call.

# Code Quality Requirements

The script must run without manual edits and must not hard-code the final answer. Use reasonable numerical tolerances for feasibility checks and for extracting integer or binary values.

Use only standard Python and commonly available non-optimizer libraries. `gurobipy` must be the sole mathematical optimization backend.

Before returning, privately verify that every plan step has exactly one comment block whose seven fields appear in order and match the plan exactly, every helper's return shape matches all call sites, and no mandatory operation can be lost through a missing key, empty input, failed solver call, or broad exception handler. Do not add runtime code that reads its own source or validates its own comment metadata.

# Program Output Requirements

The following contract defines one complete solution report:

<solution_output_requirements>
{solution_output_requirements}
</solution_output_requirements>

{intermediate_output_requirements}

# Response Format

Return exactly one `<code>...</code>` block. Do not include Markdown fences or any text outside this block.

<code>
# Complete executable Python code only. Do not use Markdown fences here.
</code>

